Leveraging Community and Author Context to Explain the Performance and Bias of Text-Based Deception Detection Models

Deceptive news posts shared in online communities can be detected with NLP models, and much recent research has focused on the development of such models. In this work, we use characteristics of online communities and authors -- the context of how and where content is posted -- to explain the performance of a neural network deception detection model and identify sub-populations who are disproportionately affected by model accuracy or failure. We examine who is posting the content, and where the content is posted to. We find that while author characteristics are better predictors of deceptive content than community characteristics, both characteristics are strongly correlated with model performance. Traditional performance metrics such as F1 score may fail to capture poor model performance on isolated sub-populations such as specific authors, and as such, more nuanced evaluation of deception detection models is critical.

==> figs/data/confidence_hist_by_class_data.csv <==
deceptive_hist,deceptive_bins,trusted_hist,trusted_bins
5,0.023432092741131786,131,0.005768272560089828
23,0.0722083400003612,174,0.05494254690129309
32,0.12098458725959063,251,0.10411682124249635
40,0.16976083451882007,197,0.15329109558369963
60,0.21853708177804948,188,0.20246536992490288
68,0.2673133290372789,197,0.25163964426610613
55,0.31608957629650836,152,0.30081391860730944
64,0.36486582355573777,148,0.3499881929485127
74,0.4136420708149672,156,0.39916246728971594
81,0.4624183180741966,140,0.4483367416309192
97,0.511194565333426,154,0.49751101597212244
116,0.5599708125926555,140,0.5466852903133257
141,0.6087470598518849,144,0.595859564654529
150,0.6575233071111143,141,0.6450338389957323
180,0.7062995543703438,149,0.6942081133369356
213,0.7550758016295731,130,0.7433823876781388
373,0.8038520488888026,119,0.792556662019342
458,0.852628296148032,111,0.8417309363605453
486,0.9014045434072614,92,0.8909052107017486
1115,0.9501807906664909,43,0.9400794850429518
,0.9989570379257202,,0.9892537593841552


==> figs/data/confidence_kde_by_class_data.csv <==
deceptive_x,deceptive_y,trusted_x,trusted_y
-0.10256714766968394,5.9536091614125005e-05,-0.15578179182903532,0.0009431177372823367
-0.0901679211443686,0.00014374776442213093,-0.14258395732800183,0.002094999114895311
-0.07776869461905324,0.00032138587139234667,-0.12938612282696832,0.004407790289643846
-0.06536946809373789,0.0006674578355360221,-0.11618828832593484,0.008788998129019086
-0.05297024156842254,0.0012928425998185577,-0.10299045382490135,0.016620778240286294
-0.040571015043107186,0.002347376937235337,-0.08979261932386787,0.02983530029146007
-0.02817178851779184,0.0040194076415108766,-0.07659478482283437,0.050889127359237604
-0.01577256199247648,0.0065350414788059065,-0.06339695032180087,0.08257983925399305
-0.0033733354671611343,0.0101604457833662,-0.05019911582076739,0.12768026949252514
0.009025891058154212,0.015204539679757947,-0.0370012813197339,0.18842776774436604
0.021425117583469572,0.022008997170662528,-0.02380344681870042,0.26597866550594607
0.03382434410878493,0.030906378650894187,-0.010605612317666907,0.3599861176860304
0.046223570634100264,0.042136175552801726,0.002592222183366577,0.4684476795599071
0.058622797159415624,0.05573488295714403,0.01579005668440006,0.5878868651614909
0.07102202368473098,0.0714463030990702,0.028987891185433573,0.7138099572495411
0.08342125021004632,0.08870785992112602,0.04218572568646706,0.8412763156776587
0.09582047673536168,0.10674141314273611,0.05538356018750054,0.9653962250064886
0.10821970326067704,0.12472343271863912,0.06858139468853403,1.0816425723949756
0.12061892978599237,0.14196658942634785,0.08177922918956751,1.1859904879666847
0.13301815631130773,0.1580487348679951,0.09497706369060102,1.275004104936963
0.1454173828366231,0.17287375438921196,0.10817489819163448,1.3460047695960757
0.15781660936193842,0.18669393454278954,0.12137273269266799,1.3973694271420702
0.1702158358872538,0.20011278752212072,0.1345705671937015,1.4288757814214306
0.18261506241256914,0.2140234089659028,0.14776840169473496,1.4419175205368637
0.19501428893788447,0.22939302423303862,0.16096623619576847,1.4394202775648195
0.20741351546319986,0.24686039675222707,0.17416407069680198,1.425397095463911
0.2198127419885152,0.2662678511071338,0.18736190519783544,1.4042317947690997
0.23221196851383052,0.28639154102308184,0.20055973969886895,1.3798907653324448
0.2446111950391459,0.30511858131524977,0.21375757419990246,1.3552870975546836
0.25701042156446124,0.320103863115594,0.22695540870093592,1.3319567294681014
0.2694096480897766,0.32964365518754174,0.24015324320196943,1.310096906867911
0.28180887461509196,0.3333383619901866,0.2533510777030029,1.2889136430533308
0.2942081011404073,0.33221735169040484,0.2665489122040364,1.2671575134089226
0.30660732766572263,0.32830395933066714,0.27974674670506994,1.243699656455491
0.319006554191038,0.32389418654395613,0.29294458120610334,1.2180029308932623
0.33140578071635335,0.3209130001125635,0.30614241570713685,1.1903712499046333
0.3438050072416687,0.3205742653808363,0.31934025020817036,1.1619148577160534
0.35620423376698407,0.3233500211219619,0.3325380847092039,1.1342484903346677
0.3686034602922994,0.32912126944083303,0.3457359192102374,1.109024593825324
0.38100268681761473,0.3373874392881721,0.3589337537112709,1.087462154206772
0.3934019133429301,0.34748053067648776,0.3721315882123043,1.070033441942686
0.40580113986824545,0.35876798951006456,0.3853294227133378,1.0564101541944946
0.4182003663935608,0.3708159727373542,0.3985272572143713,1.0456718356381312
0.4305995929188761,0.3834703694027642,0.41172509171540483,1.0366854813125448
0.44299881944419156,0.39683718621541764,0.42492292621643835,1.0285125244213709
0.4553980459695069,0.4111911656418012,0.43812076071747186,1.020702025985131
0.4677972724948222,0.4268658434004714,0.45131859521850526,1.013377547413727
0.48019649902013756,0.44415844611836247,0.46451642971953877,1.0070985479863142
0.4925957255454529,0.46324383376911954,0.4777142642205723,1.0025528632913758
0.5049949520707682,0.48407841042396227,0.4909120987216058,1.000195089400965
0.5173941785960836,0.5063114905225817,0.5041099332226393,0.999968521448375
0.529793405121399,0.5292823659238405,0.5173077677236727,1.001222771664984
0.5421926316467143,0.5521969132330257,0.5305056022247062,1.0028671134056115
0.5545918581720297,0.5744883268823006,0.5437034367257397,1.0037050872589135
0.5669910846973449,0.5961989746314641,0.5569012712267732,1.0028198813578084
0.5793903112226604,0.6181074522854424,0.5700991057278068,0.9998597640273794
0.5917895377479758,0.6414094043364946,0.5832969402288403,0.9951190974899262
0.604188764273291,0.667042961996994,0.5964947747298737,0.9893990062701866
0.6165879907986065,0.6950392578015463,0.6096926092309072,0.9837175066020055
0.6289872173239217,0.724333171725132,0.6228904437319407,0.9789827838468963
0.6413864438492372,0.7532111760997341,0.6360882782329742,0.9757336004714607
0.6537856703745524,0.780173745786518,0.6492861127340077,0.9740050836575791
0.6661848968998678,0.8047390245862537,0.6624839472350411,0.9733271989488055
0.6785841234251833,0.8277879038895505,0.6756817817360746,0.972830371877065
0.6909833499504985,0.8513767885122122,0.6888796162371081,0.9714224409017493
0.7033825764758139,0.8782694230603708,0.7020774507381417,0.9680025342939111
0.7157818030011291,0.9115277416817649,0.7152752852391752,0.9616772689671852
0.7281810295264446,0.9543157195251681,0.7284731197402086,0.9519388548042675
0.74058025605176,1.009792243377029,0.7416709542412421,0.938760834988829
0.7529794825770753,1.0808483205556045,0.7548687887422756,0.9225768881358682
0.7653787091023907,1.169584505505424,0.7680666232433091,0.9041360455441639
0.7777779356277059,1.2766957602875006,0.7812644577443426,0.884265946375627
0.7901771621530214,1.4010871594187755,0.794462292245376,0.8636077111923337
0.8025763886783368,1.5399482663516078,0.8076601267464095,0.8423965655430035
0.814975615203652,1.6892632878571607,0.820857961247443,0.8203471614976351
0.8273748417289675,1.8445645843241993,0.8340557957484765,0.7966698112678138
0.8397740682542827,2.0017942820563097,0.8472536302495101,0.7702081193754637
0.8521732947795981,2.1583131376521396,0.8604514647505436,0.7396619216957201
0.8645725213049134,2.3140832334364094,0.8736492992515771,0.7038466522611773
0.8769717478302288,2.4726297271541604,0.8868471337526106,0.6619394416281567
0.8893709743555442,2.640725638395828,0.9000449682536439,0.6136695696001244
0.9017702008808595,2.8254685375707616,0.9132428027546774,0.5594236777259061
0.9141694274061749,3.0282538566038366,0.9264406372557109,0.5002526062978041
0.9265686539314903,3.2372402499007586,0.9396384717567444,0.43778405782049495
0.9389678804568056,3.422270381346427,0.9528363062577779,0.3740594271266768
0.951367106982121,3.536972268567988,0.9660341407588114,0.3113210008524915
0.9637663335074362,3.5303683981575036,0.979231975259845,0.2517776706015489
0.9761655600327517,3.3651599895732067,0.9924298097608785,0.19737670906528024
0.9885647865580671,3.034832877711462,1.0056276442619119,0.14960903642370768
1.0009640130833823,2.570634297725488,1.0188254787629454,0.1093750943417659
1.0133632396086978,2.0339327262684157,1.032023313263979,0.07693381072089003
1.025762466134013,1.4971248333981586,1.0452211477650122,0.05194449151305107
1.0381616926593285,1.022126313445161,1.0584189822660457,0.03359188966741087
1.0505609191846437,0.6458271567038971,1.0716168167670792,0.020764815402930244
1.0629601457099591,0.3770326490171555,1.0848146512681127,0.01224701478440564
1.0753593722352746,0.20312139145299526,1.0980124857691462,0.00688075909181444
1.0877585987605898,0.10088771816995933,1.1112103202701797,0.0036772664966271337
1.1001578252859052,0.046165021206947245,1.1244081547712133,0.0018670388118885055
1.1125570518112204,0.019450724926368745,1.1376059892722468,0.0008995996162054421
1.1249562783365359,0.007542487144523959,1.1508038237732803,0.00041096497415746844


==> figs/data/coverage_over_time_data.csv <==
year_num,frac_mbfc_labeled,frac_pnnl_labeled,year,month,xIndex
0,16.70843129,8.938275427,2015,1,0
0.083333333,17.62636565,9.367619977,2015,2,1
0.166666667,17.58755613,9.551454152,2015,3,2
0.25,16.64261704,8.811789309,2015,4,3
0.333333333,16.54475355,8.801466953,2015,5,4
0.416666667,16.63371865,8.926474239,2015,6,5
0.5,16.00093265,8.550814937,2015,7,6
0.583333333,15.41436557,8.154965063,2015,8,7
0.666666667,16.61170443,9.136980603,2015,9,8
0.75,17.75527464,9.823550013,2015,10,9
0.833333333,16.49719482,9.007758303,2015,11,10
0.916666667,16.10716104,8.886692298,2015,12,11
1,16.50876788,9.117348694,2016,1,12
1.083333333,14.12299258,7.656574729,2016,1,13
1.166666667,16.51747007,8.938853678,2016,3,14
1.25,16.24486179,8.739554818,2016,4,15
1.333333333,14.41823108,7.402178893,2016,4,16
1.416666667,15.3664934,7.836843399,2016,6,17
1.5,15.47428411,7.950707821,2016,7,18
1.583333333,14.94107061,7.60082246,2016,8,19
1.666666667,14.95693751,7.828713387,2016,8,20
1.75,15.99075699,8.806588757,2016,10,21
1.833333333,14.75895762,7.982855314,2016,11,22
1.916666667,14.74738885,7.774868429,2016,11,23
2,15.84205116,8.327343243,2017,1,24

==> figs/data/model_comparison_data.csv <==
precision_lstm_x,precision_lstm_y,precision_author_x,precision_author_y,precision_subreddit_x,precision_subreddit_y,precision_random_x,precision_random_y,recall_lstm_x,recall_lstm_y,recall_author_x,recall_author_y,recall_subreddit_x,recall_subreddit_y,recall_random_x,recall_random_y,F1_lstm_x,F1_lstm_y,F1_author_x,F1_author_y,F1_subreddit_x,F1_subreddit_y,F1_random_x,F1_random_y
-0.38737785211840375,0.0011247639754054565,-0.41005533626514906,0.0020230089326314714,-0.4809732387908209,0.0041680986127903726,-0.4438285006600372,0.00196256486013912,-0.3590768960372775,0.0011507614653907454,-0.17876375191654564,0.013657809025530678,-0.06077061324801955,0.07470767003589798,0.4360254505940059,0.019252913756061234,-0.13424394204155105,0.0014650271506805753,-0.22911878242571798,0.0027100541451657873,-0.14287531945219153,0.011637156942244379,-0.13843455150265035,0.0035077636396960445
-0.36995607732813296,0.0016636930734506132,-0.39167037997696424,0.002971445062560959,-0.461687229713707,0.0059355647579532956,-0.4253396751216505,0.0028883988150579156,-0.3417218072284436,0.00173939520667925,-0.1698998377364134,0.021543246596361743,-0.05792973336065611,0.11405185876553253,0.4380249364405916,0.032608083364820795,-0.12014279924752726,0.0021426722153786984,-0.21363536670235783,0.00433164680636777,-0.13456435286212845,0.017669507256465457,-0.12798339828621327,0.0050872612911880746
-0.3525343025378622,0.002419817442721595,-0.37328542368877937,0.004289182898223894,-0.44240122063659315,0.00834041305495368,-0.40685084958326384,0.004193036491378073,-0.32436671841960973,0.002576267205415247,-0.16103592355628116,0.033297822954812865,-0.055088853473292676,0.1709755774020709,0.44002442228717736,0.05368225530257918,-0.10604165645350347,0.0030903737819405015,-0.19815195097899768,0.006784933798433031,-0.1262533862720654,0.026353415637139572,-0.11753224506977619,0.00726362650141492
-0.3351125277475914,0.0034613354010387346,-0.35490046740059455,0.006084605284859166,-0.4231152115594793,0.011564864313804355,-0.38836202404487713,0.006004461759707285,-0.3070116296107758,0.0037392178379000523,-0.15217200937614894,0.05043504349414188,-0.05224797358592924,0.2517007403843352,0.4420239081337631,0.08592247284881432,-0.0919405136594797,0.004396455703991306,-0.18266853525563753,0.010417289599158388,-0.11794241968200231,0.03861014797101341,-0.10708109185333911,0.010211180489644001
-0.31769075295732063,0.004869890923122855,-0.33651551111240974,0.008483164333244624,-0.40382920248236537,0.015825213662953638,-0.3698731985064904,0.008482637328398702,-0.2896565408019419,0.005318520471295055,-0.1433080951960167,0.07486895191172523,-0.0494070936985658,0.3638978340445453,0.44402339398034885,0.13374236642036985,-0.07783937086545589,0.006170627352085279,-0.16718511953227738,0.015681573874308793,-0.10963145309193922,0.0555695956789551,-0.09662993863690203,0.014134967182425821
-0.30026897816704984,0.006740347665554241,-0.3181305548242249,0.011624404763096029,-0.3845431934052515,0.021372046004074743,-0.35138437296810376,0.011823290459190125,-0.27230145199310807,0.007413976488097248,-0.13444418101588446,0.10893534446189652,-0.046566213811202364,0.5167097293182937,0.44602287982693456,0.20251694793229436,-0.06373822807143212,0.008546660883065276,-0.15170170380891723,0.023151042719744875,-0.10132048650187614,0.07857161683153716,-0.08617878542046495,0.019269064705515607
-0.28284720337677904,0.009179479731570937,-0.2997455985360401,0.01565648945767715,-0.36525718432813764,0.02848817533654514,-0.33289554742971705,0.016260639828970653,-0.25494636318427416,0.010129809342557913,-0.12558026683575224,0.15537561989582482,-0.04372533392383893,0.7206351738183753,0.44802236567352033,0.298444893940147,-0.04963708527740833,0.011684669305457822,-0.13621828808555708,0.03352967427815669,-0.09300951991181307,0.10914681068432881,-0.07572763220402785,0.0258721376981425
-0.2654254285865083,0.012303426917981681,-0.28136064224785523,0.020727968390085085,-0.3459711752510237,0.03748376004983831,-0.31440672189133034,0.022068450056665502,-0.23759127437544028,0.013567273629741361,-0.11671635265562,0.21726915598775967,-0.04088445403647549,0.9872275424689977,0.45002185152010604,0.4282566996157104,-0.03553594248338454,0.015772748730362576,-0.12073487236219695,0.04765517694581341,-0.08469855332175,0.14897068747901002,-0.06527647898759077,0.034219864769650804
-0.2480036537962375,0.016233900280796305,-0.2629756859596704,0.026976828455807303,-0.32668516617390986,0.048688161526508816,-0.29591789635294363,0.029558751721768084,-0.2202361855666064,0.01781527503107933,-0.10785243847548776,0.29790230388499644,-0.03804357414911205,1.328572715132861,0.4520213373666918,0.5987799857465954,-0.021434799689360753,0.021027732885231794,-0.1052514566388368,0.06649201951178993,-0.07638758673168691,0.19978663522359053,-0.05482532577115369,0.04459416373636722
-0.23058187900596672,0.021093313836222115,-0.2445907296714856,0.034517255999914245,-0.307399157096796,0.06243831286261713,-0.277429070814557,0.039077574570682,-0.20288109675777252,0.02293977191969167,-0.09898852429535551,0.40056730013167163,-0.035202694261748615,1.7565271907220428,0.4540208232132775,0.8164192185890875,-0.007333656895336965,0.027694800585111673,-0.08976804091547666,0.0911123136192521,-0.06807662014162383,0.2632958514380803,-0.04437417255471661,0.05726952616178244
-0.21316010421569595,0.026999242018706203,-0.22620577338330075,0.043424998100224835,-0.28811314801968213,0.07906364577315636,-0.25894024527617027,0.050997127722552764,-0.18552600794893864,0.02897323080391343,-0.09012461011522328,0.5282927038184271,-0.03236181437438518,2.2817239290851203,0.4560203090598633,1.0866568128060066,0.006767485898686809,0.036045674474723045,-0.07428462519211651,0.12266329893105662,-0.05976565355156076,0.34101649348457186,-0.03392301933827953,0.07249722623721506
-0.19573832942542518,0.03405882822865377,-0.2078208170951159,0.05372266076111478,-0.26882713894256827,0.09886797151921083,-0.24045141973778358,0.06570403559599962,-0.16817091914010474,0.035905833518970996,-0.08126069593509105,0.6835178039184426,-0.02952093448702174,2.9123873899274275,0.458019794906449,1.413720446528573,0.02086862869271061,0.04637514844069372,-0.05880120946875636,0.16232144508344776,-0.051454686961497687,0.43411942709360296,-0.023471866121842447,0.09048862748759655
-0.1783165546351544,0.042363953689470595,-0.1894358608069311,0.06536665146483155,-0.2495411298654544,0.12210909688038715,-0.2219625941993969,0.08358350601673387,-0.15081583033127086,0.04368036229382409,-0.07239678175495881,0.8677354938356849,-0.026680054599658304,3.6530372952767336,0.4600192807530348,1.800568599683997,0.034969771486734386,0.0589956795162162,-0.04331779374539621,0.21123461229849239,-0.0431437203714346,0.5432535331262152,-0.013020712905405352,0.1113991959380827
-0.1608947798448836,0.05198806785569738,-0.17105090451874627,0.07823767306773885,-0.23025512078834054,0.14897733723663398,-0.2034737686610102,0.104999660129563,-0.13346074152243698,0.052192602392357915,-0.06353286757482657,1.0811393984699307,-0.023839174712294867,4.503197435664016,0.4620187665996205,2.249306502653879,0.04907091428075819,0.07422977966081618,-0.02783437802203606,0.2704550589265606,-0.03483275378137152,0.6683787012937511,-0.0025695596889682704,0.1353150545487535
-0.14347300505461283,0.06298553418863766,-0.1526659482305614,0.09213662951462298,-0.21096911171122662,0.17957441559998413,-0.18498494312262348,0.13027267162476303,-0.11610565271360307,0.061298620048179916,-0.05466895339469434,1.3223192077159893,-0.02099829482493143,5.456254809071698,0.4640182524462062,2.7620512534941115,0.06317205707478196,0.09239995159891186,-0.01235096229867591,0.34086709359486367,-0.026521787191308446,0.8086283518129267,0.007881593527468811,0.16224390377053882
-0.12605123026434206,0.0753941241145152,-0.13428099194237658,0.10678746446087663,-0.19168310263411276,0.21389445663436932,-0.16649611758423682,0.1596538111599785,-0.09875056390476922,0.07082938292409786,-0.04580503921456211,1.5880509452037768,-0.018157414937567992,6.49862878888297,0.46601773829279197,3.342127282502183,0.07727319986880576,0.11381594664898048,0.0031324534246842395,0.42311364759531367,-0.018210820601245375,0.9622245325268709,0.018332746743905892,0.19211183677074528
-0.10862945547407127,0.08924088807027636,-0.11589603565419176,0.12184782069865782,-0.1723970935569989,0.2518088518968098,-0.14800729204585011,0.19329992470683915,-0.08139547509593531,0.0806119692512839,-0.03694112503442987,1.8732246398891161,-0.015316535050204555,7.609404278500681,0.4680172241393777,3.995319615430446,0.09137434266282954,0.13875920374867426,0.01861586914804439,0.5175259230862087,-0.00989985401118229,1.1264665087425032,0.028783899960342973,0.22476698886174837
-0.09120768068380047,0.10455107040265237,-0.09751107936600695,0.1369275354470756,-0.15311108447988503,0.2930566547800143,-0.1295184665074634,0.23124923798162828,-0.0640403862871014,0.09049523411658796,-0.028077210854297624,2.1709400663335954,-0.012475655162841118,8.760553852425204,0.47001670998596345,4.730785468657593,0.10547548545685331,0.1674644836622336,0.03409928487140451,0.6240596546227657,-0.0015888874211192061,1.2978079118177668,0.039235053176780055,0.25999012750197903
-0.07378590589352968,0.12135907767515629,-0.07912612307782213,0.1516139816923636,-0.13382507540277117,0.33724185096511144,-0.11102964096907675,0.2734006171258958,-0.04668529747826755,0.10037651853724956,-0.01921329667416538,2.472782824210918,-0.00963477527547768,9.91782221364836,0.47201619583254917,5.561172416374697,0.11957662825087712,0.20009896370749508,0.04958270059476466,0.7422406638330793,0.006722079168943879,1.4720281835227584,0.049686206393217136,0.2975113165675606
-0.05636413110325894,0.13971985681092172,-0.06074116678963726,0.16550227577242288,-0.11453906632565725,0.38383835936815514,-0.09254081543069004,0.3194984773771641,-0.029330208669433644,0.1102250851685307,-0.010349382494033166,2.769270439216346,-0.006793895388114243,11.042276487534714,0.47401568167913494,6.501551872122098,0.13367777104490092,0.23673941794273176,0.06506611631812481,0.871121644655486,0.015033045759006936,1.6444921939811057,0.06013735960965422,0.33703082605348306
-0.03894235631298815,0.15971851498000011,-0.04235621050145244,0.17822755752827588,-0.09525305724854338,0.43220299374486104,-0.07405198989230333,0.36912537819649516,-0.011975119860599792,0.12009770407715907,-0.0014854683139009228,3.050434884055503,-0.003953015500750806,12.09244626070433,0.47601516752572065,7.566963837237287,0.14777891383892466,0.2773485669380487,0.08054953204148496,1.0092518360221763,0.02334401234907002,1.8104791090190473,0.0705885128260913,0.3782416775155419
-0.021520581522717352,0.18147574861632654,-0.023971254213267623,0.18949605601640288,-0.07596704817142952,0.4815959237237046,-0.05556316435391667,0.42170395644325726,0.005379968948234115,0.13014236199136756,0.00737844586623132,3.306487873846345,-0.0011121356133873689,13.02689884984609,0.4780146533723064,8.768662851464594,0.16188005663294847,0.32175220385775116,0.09603294776484511,1.154661636819522,0.031654978939133105,1.965549849361168,0.08103966604252838,0.42085077817346045
-0.004098806732446614,0.20514675829638054,-0.0055862979250827505,0.19911157837099167,-0.056681039094315655,0.5312074980248125,-0.03707433881552996,0.47650923509693804,0.022735057757068022,0.14058745248080434,0.016242360046363535,3.5285020369842734,0.0017287442739760683,13.807029929364074,0.48001413921889213,10.109501552659896,0.17598119942697227,0.3696192232160984,0.11151636348820526,1.3048652787509103,0.03996594552919616,2.1059139141773278,0.09149081925896546,0.46459562032289936
0.01332296805782418,0.23091187919661196,0.012798658363102067,0.2069944304989932,-0.03739503001720179,0.5801897163814537,-0.01858551327714325,0.5326915382187216,0.040090146565901874,0.151715874312183,0.02510627422649578,3.7090369987053666,0.0045696241613395056,14.399808046854895,0.4820136250654779,11.57920849438631,0.19008234222099607,0.42044710258269025,0.1269997792115654,1.4568861004154043,0.048276912119259247,2.2287527101671776,0.10194197247540254,0.5092540518135855
0.030744742848094975,0.2589581552640741,0.031183614651286884,0.2131905483092872,-0.018109020940087928,0.6276902335949344,-9.668773875659564e-05,0.5893093056765121,0.05744523537473578,0.16382591165336666,0.03397018840662802,3.84264526555005,0.007410504048702943,14.780201237214502,0.4840131109120636,13.150525971385468,0.20418348501501982,0.47355560798128865,0.14248319493492556,1.6073102129797745,0.05658787870932233,2.3324589085179497,0.11239312569183965,0.5546456118026099
0.04816651763836577,0.2894524472518878,0.0495685709394717,0.2178696729032382,0.0011769881370259916,0.6728865993362841,0.018392137799630115,0.645370120020622,0.07480032418356969,0.1771831734231857,0.042834102586760264,3.9262074876472703,0.01025138393606638,14.933037825269182,0.4860125967586494,14.777202200639087,0.21828462780904362,0.5280914062867796,0.1579666106582857,1.7523747237564657,0.06489884529938542,2.4167598460354296,0.12284427890827673,0.6006242381040423
0.06558829242863656,0.32250822253879885,0.06795352722765652,0.22131258601108983,0.0204629972141398,0.7150184989936031,0.036880963338016826,0.6998773358921722,0.09215541299240354,0.1919697809729886,0.05169801676689251,3.9590676129387927,0.013092263823429817,14.854109272323203,0.4880120826052351,16.394645792080638,0.23238577060306742,0.5830457937750722,0.17345002638164586,1.8880955250247267,0.0732098118894485,2.482706626794447,0.13329543212471381,0.647063582551644
0.0830100672189073,0.35814968862924873,0.08633848351584139,0.22388856683457983,0.039749006291253774,0.7534160473031717,0.055369788876403536,0.7518789488939609,0.10951050180123745,0.20823802845043052,0.06056193094702472,3.942962150396772,0.015933143710793254,14.55040337251503,0.4900115684518208,17.923661106124438,0.24648691339709117,0.6372868582361937,0.188933442105006,2.010436519300911,0.08152077847951156,2.5325274501122528,0.1437465853411509,0.6938374787823587
0.1004318420091781,0.396278122959921,0.10472343980402626,0.22602519536305263,0.05903501536836764,0.7875226491525981,0.07385861441479025,0.800514859155181,0.12686559061007135,0.2258756615292875,0.06942584512715697,3.8817606184968554,0.01877402359815669,14.039450352628638,0.4920110542984066,19.277150712734823,0.26058805619111497,0.6896061167801791,0.20441685782836616,2.115516992977643,0.08983174506957464,2.5693612361527824,0.15419773855758798,0.7407990627010679
0.11785361679944889,0.4366458461492906,0.12310839609221108,0.22817331421963505,0.0783210244454815,0.816911509429131,0.09234743995317685,0.8450585584095273,0.1442206794189052,0.2445886922983678,0.07828975930728921,3.781053238052327,0.02161490348552013,13.347859712047926,0.4940105401449923,20.369093657179928,0.27468919898513877,0.7387781186588662,0.2199002735517263,2.199847127954126,0.09814271165963773,2.5969031020824382,0.16464889177402506,0.7877624734978828
0.13527539158971963,0.47884307201760595,0.1414933523803959,0.2307703316346107,0.09760703352259537,0.8412954648582301,0.11083626549156356,0.8849495493498458,0.16157576822773906,0.26390546771199497,0.08715367348742142,3.64763504541962,0.024455783372883566,12.509209376514045,0.49601002599157806,21.124602745981566,0.2887903417791626,0.7836298438672539,0.23538368927508646,2.260574331483106,0.10645367824970078,2.619004229285998,0.17510004499046214,0.8344908739819872
0.15269716637999048,0.5223017468253419,0.15987830866858072,0.23420511281890619,0.11689304259970923,0.860530348634568,0.12932509102995027,0.919813500521393,0.17893085703657302,0.2832028896211674,0.0960175876675537,3.4889420509562257,0.027296663260247003,11.561510444943872,0.4980095118381638,21.489542632921715,0.3028914845731863,0.8231151815198435,0.2508671049984466,2.2957165498467935,0.11476464483976387,2.6392734768799895,0.18555119820689922,0.8806937385692718
0.17011894117026122,0.5663185158028304,0.17826326495676553,0.23878750839975893,0.1361790516768231,0.8746125236670189,0.14781391656833698,0.9494682081248781,0.19628594584540687,0.3017527045152586,0.10488150184768591,3.312495080054171,0.03013754314761044,10.544503551093552,0.5000089976847495,21.438134883263547,0.3169926273672101,0.8563885689608807,0.26635052072180676,2.304354572814215,0.12307561142982695,2.6607261087777516,0.1960023514233363,0.926035080452586
0.18754071596053196,0.6100963476012301,0.19664822124495035,0.2447251588545151,0.15546506075393696,0.8836714985969691,0.1663027421067237,0.973914787084332,0.21364103465424072,0.3187831138917859,0.11374541602781812,3.125401435478041,0.03297842303497388,9.497044061822013,0.5020084835313353,20.977217287648124,0.3310937701612339,0.8828712220043566,0.2818339364451669,2.2867549578767132,0.13138657801989004,2.6855167263246935,0.20645350463977338,0.9701527175924816
0.2049624907508028,0.6528014766536677,0.21503317753313517,0.2521096367075723,0.17475106983105082,0.8879586672275449,0.1847915676451104,0.9933150130324887,0.2309961234630747,0.33354900213113825,0.1226093302079504,2.9339547545919955,0.035819302922337315,8.454804839458726,0.504007969377921,20.146331550700406,0.34519491295525767,0.902303437260831,0.297317352168527,2.244399543425725,0.13969754460995312,2.7147804768331545,0.21690465785621046,1.0126870418459886
0.22238426554107354,0.6936296580120046,0.23341813382131998,0.26091327160928024,0.19403707890816468,0.8878332070336654,0.2032803931834971,1.0079572188361106,0.24835121227190854,0.345403099934787,0.1314732443880826,2.7433606895266482,0.03866018280970075,7.448472797578275,0.5060074552245067,19.013496098835677,0.3592960557492815,0.9147772587790997,0.3128007678918872,2.179906717264464,0.1480085112000162,2.7485910991520406,0.22735581107264755,1.0533162885297223
0.2398060403313444,0.731873757536495,0.2518030901095048,0.2709971654355351,0.21332308798527855,0.8837460740801253,0.2217692187218837,1.0182144358703982,0.2657063010807424,0.3538604885731552,0.14033715856821488,2.5576015268805676,0.04150106269706419,6.502547417607852,0.5080069410710925,17.667247389655387,0.3733971985433053,0.920745328575315,0.3282841836152473,2.096842813854058,0.1563194777900793,2.7860289187136082,0.23780696428908463,1.0917942010007569
0.25722781512161513,0.7669838381598193,0.27018804639768973,0.282129969379115,0.2326090970623924,0.8762228850393278,0.24025804426027042,1.0244993936091245,0.28306138988957635,0.35864992488702074,0.1492010727483471,2.3794377639907633,0.04434194258442763,5.634775570069398,0.5100064269176783,16.206159056508124,0.387498341337329,0.9210038371024308,0.3437675993386075,1.9994374050022314,0.16463044438014232,2.825338889310462,0.2482581175055217,1.1279853820976167
0.27464958991188587,0.7986114045249657,0.28857300268587455,0.2940160112038949,0.2518951061395064,0.8658463234391995,0.25874686979865713,1.027221417217623,0.3004164786984102,0.35974731184345643,0.1580649869284793,2.2105302138975618,0.047182822471791064,4.85618710339518,0.512005912764264,14.72744918193689,0.4015994841313529,0.9166499249744665,0.3592510150619676,1.8922312617348167,0.1729414109702054,2.864149986602215,0.2587092707219588,1.1618935864399471
0.2920713647021567,0.826631360952003,0.30695795897405936,0.3063304132951642,0.27118111521662025,0.8532385760891866,0.27723569533704384,1.026750112617609,0.31777156750724406,0.3573889460670705,0.16692890110861158,2.0516537896368674,0.0500237023591545,4.1716380127859125,0.5140053986108497,13.316387003411029,0.4157006269253766,0.9090163799604716,0.3747344307853278,1.7796975569706373,0.1812523775602685,2.8997236178788333,0.2691604239383959,1.1936787317058681
0.30949313949242746,0.851138296664419,0.3253429152622442,0.31875805019972975,0.2904671242937341,0.8390442097909694,0.29572452087543055,1.023389992624164,0.3351266563160779,0.35206459644778487,0.1757928152887438,1.9029651521978432,0.05286458224651794,3.5807284434394377,0.5160048844574354,12.03800221268547,0.4298017697194004,0.8995887311111788,0.3902178465086879,1.6658829190962534,0.18956334415033158,2.929200193765329,0.279611577154833,1.2236594342438583
0.3269149142826982,0.8724174842817086,0.343727871550429,0.3310326933129478,0.309753133370848,0.8239138349210005,0.31421334641381726,1.0173689424231986,0.35248174512491187,0.3444926746731229,0.184656729468876,1.7642821800979867,0.055705462133881375,3.078944169670449,0.5180043703040211,10.932138750216653,0.44390291251342423,0.8899116021811799,0.4057012622320481,1.5541136164906897,0.19787431074039466,2.949818710826703,0.29006273037127006,1.252299305204049
0.34433668907296905,0.8908948521938584,0.3621128278386138,0.34297259972299365,0.32903914244796184,0.808488856647287,0.33270217195220386,1.0088417843861754,0.3698368339337457,0.33558147443066205,0.19352064364900828,1.635334561503338,0.05854634202124481,2.658872258942475,0.520003856150607,10.012285256771161,0.458004055307448,0.8814922504404854,0.4211846779554082,1.4468031967186539,0.20618527733045774,2.959092599078991,0.30051388358770714,1.280176950792023
0.3617584638632398,0.9070735072235995,0.38049778412679863,0.35450918917020136,0.3483251515250757,0.7933875670176669,0.3511909974905906,0.9979083719124102,0.3871919227425796,0.326381496587043,0.2023845578291405,1.5159517934600462,0.06138722190860825,2.311361338919001,0.5220033419971927,9.267982222062347,0.4721051981014717,0.8757094725097669,0.4366680936787684,1.3453826031132443,0.21449624392052083,2.954934400838279,0.3109650368041442,1.307941457852074
0.3791802386535105,0.9214665504513077,0.39888274041498356,0.36570630284693395,0.36761116060218957,0.7791927650560868,0.3696798230289773,0.9846438401955501,0.40454701155141354,0.3180341700859574,0.21124847200927271,1.406166631364815,0.06422810179597169,2.0265291373048613,0.5240028278437784,8.67006941666604,0.4862063408954956,0.8737354897900995,0.4521515094021285,1.2503547893868834,0.22280721051058386,2.9357303655677858,0.3214161900205813,1.3362569509335616
0.3966020134437814,0.9345365389207541,0.4172676967031684,0.3767687412592216,0.38689716967930343,0.766440998790877,0.388168648567364,0.9691370889056242,0.4219021003602474,0.3117218675380673,0.22011238618940498,1.3062267962921146,0.06706898168333511,1.7945585483411493,0.5260023136903641,8.177682393580739,0.5003074836895194,0.8764771072887636,0.4676349251254887,1.1614566464116578,0.23111817710064694,2.900372469872889,0.3318673432370184,1.3657414009156343
0.4140237882340521,0.9466508551953107,0.4356526529913532,0.38804014338531995,0.4061831787564173,0.7556134056200341,0.4066574741057507,0.9515324578466119,0.43925718916908124,0.308623150068944,0.2289763003695372,1.2165231165349466,0.06990986157069856,1.6062620996462962,0.5280017995369499,7.745774212243067,0.5144086264835432,0.884540521364423,0.4831183408488488,1.0778952578261256,0.23942914369071003,2.8482589970569476,0.34231849645345547,1.3969060580296333
0.43144556302432296,0.9580596062813711,0.454037609279538,0.3999915548253218,0.42546918783353116,0.7471279994366379,0.4251462996441374,0.9320690160029355,0.4566122779779152,0.3098758782521729,0.23784021454966947,1.1374556737759434,0.07275074145806201,1.4534279044821452,0.5300012853835356,7.332021710709552,0.5285097692775669,0.8982218368146788,0.498601756572209,0.9986160514268586,0.2477401102807731,2.7792755716710613,0.35276964966989255,1.430102483322337
0.4488673378145937,0.9688989055204555,0.47242256556772283,0.4132029985872012,0.444755196910645,0.7413331361586909,0.443635125182524,0.911111978840212,0.47396736678674906,0.31654943474960623,0.24670412872980169,1.0692687150667515,0.07559162134542544,1.328984112926879,0.5320007712301213,6.902230043736504,0.5426109120715907,0.9175228717615117,0.514085172295569,0.9225589235526679,0.25605107687083617,2.6937669250531053,0.36322080288632963,1.4654839936675812
0.46628911260486444,0.9792181155512668,0.49080752185590765,0.42834082328190226,0.464041205987759,0.7385018081555959,0.4621239507209107,0.8891714820975823,0.4913224555955829,0.32962602153141735,0.2555680429099339,1.0118886626073438,0.07843250123278886,1.2270316195901159,0.5340002570767071,6.433706736106534,0.5567120548656146,0.9421894135549337,0.5295685880189294,0.8488648212995358,0.2643620434608993,2.592506509422744,0.3736719561027667,1.5029873015705493
0.4837108873951353,0.9890255555910984,0.5091924781440924,0.4461334726023069,0.48332721506487286,0.7388263941783605,0.48061277625929744,0.8669051844897196,0.5086775444044169,0.34998993734681266,0.26443195709006617,0.96479717514794,0.08127338112015231,1.1427964723155144,0.5359997429232928,5.916462050481397,0.5708131976596382,0.9717669583133157,0.5450520037422895,0.7770078795798507,0.27267301005096234,2.4766673463746285,0.3841231093192038,1.5423381981333677
0.501132662185406,0.9983439749796996,0.5275774344322772,0.4673476303405415,0.5026132241419867,0.7424135389038781,0.49910160179768415,0.8451028024629562,0.5260326332132508,0.3784229232625479,0.2732958712701984,0.9269636695528831,0.08411426100751576,1.0725459397647843,0.5379992287698786,5.352438440909081,0.5849143404536621,1.0056673088920074,0.5605354194656496,0.7068441286577204,0.2809839766410255,2.347794063723801,0.3945742625356409,1.5830823956080653
0.5185544369756769,1.0072652897718897,0.545962390720462,0.49276559648331236,0.5218992332191005,0.7492789586542212,0.5175904273360709,0.8246525189919057,0.5433877220220846,0.4156030172275102,0.28215978545033066,0.8968506672167441,0.08695514089487918,1.0134986527853709,0.5399987146164643,4.753228606926711,0.5990154832476859,1.043238370045793,0.5760188351890096,0.6385836047196006,0.2892949432310885,2.207773568585296,0.40502541575207796,1.6246393583252032
0.5359762117659477,1.015993956798624,0.5643473470086471,0.5231634787393377,0.5411852422962143,0.7593421592330106,0.5360792528744576,0.8064910666091913,0.5607428108309185,0.4621037907579422,0.2910236996304629,0.8724929415929781,0.08979602078224261,0.963743315650101,0.54199820046305,4.136882837036907,0.6131166260417096,1.0838291689305906,0.59150225091237,0.5727052799424176,0.29760590982115154,2.0588005331126733,0.41547656896851504,1.6663734901657905
0.5533979865562184,1.024869928558173,0.5827323032968319,0.5592886168777558,0.5604712513733284,0.7724212893886466,0.5545680784128443,0.7915409848989882,0.5780978996397523,0.5183903139917935,0.2998876138105951,0.8516398824221528,0.09263690066960606,0.922165741603361,0.5439976863096359,3.5244293422404898,0.6272177688357334,1.1268425968350406,0.6069856666357301,0.5098414052131132,0.3059168764112147,1.9033338360667982,0.4259277221849521,1.7076739016786004
0.5708197613464892,1.0343651299298464,0.6011172595850165,0.6018338579008123,0.5797572604504423,0.78822861190868,0.5730569039512309,0.7806399444193554,0.5954529884485862,0.5848077920521213,0.30875152799072736,0.8319415340318372,0.09547778055696951,0.8883732313982403,0.5459971721562216,2.936653659490253,0.6413189116297573,1.1717696108491762,0.6224690823590902,0.45065882140418706,0.3142278430012777,1.7440410788132443,0.4363788754013892,1.7480316818152877
0.5882415361367599,1.0450513429246866,0.6195022158732015,0.6514060703505727,0.5990432695275562,0.8063673209786478,0.5915457294896177,0.7744679991588558,0.6128080772574203,0.6615587616516801,0.3176154421708596,0.8111535110589355,0.09831866044433293,0.8626002776925685,0.5479966580028073,2.3915361790743996,0.6554200544237809,1.2182005862553384,0.6379524980824502,0.39576015927406794,0.32253880959134085,1.5837299169728845,0.4468300286178263,1.787102636810418
0.6056633109270306,1.0575416658375039,0.6378871721613864,0.708486732599052,0.61832927860467,0.8263306341630515,0.6100345550280043,0.7734791048954657,0.6301631660662541,0.7486653584722367,0.32647935635099185,0.787334780197954,0.10115954033169636,0.8455806293178041,0.549996143849393,1.9025676208422906,0.6695211972178048,1.2658120377967292,0.6534359138058106,0.3456193625026942,0.3308497761814039,1.4252668258096057,0.45728118183426336,1.8247441836327538
0.6230850857173016,1.0724116882777406,0.6562721284495712,0.7733835486541834,0.6376152876817839,0.8475042062402611,0.6285233805663909,0.7778431866631901,0.647518254875088,0.8459147819945758,0.33534327053112406,0.7590147658281666,0.10400042021905981,0.8383770399725962,0.5519956296959787,1.4779865090999365,0.6836223400118286,1.3143298262025087,0.6689193295291707,0.3005559857081046,0.339160742771467,1.271485702991623,0.46773233505070044,1.8610176267051564
0.6405068605075723,1.0901096289062382,0.674657084737756,0.8461737236761943,0.6569012967588977,0.8691729206540236,0.6470122061047777,0.7874044559579239,0.6648733436839218,0.9527888599970646,0.3442071847112563,0.7253115392000844,0.10684130010642326,0.8421697542330266,0.5539951155425645,1.1208384775663278,0.6977234828058523,1.3634729651023703,0.6844027452525308,0.2607435824489151,0.34747170936153005,1.1250901565360525,0.4781834882671375,1.8961512528186644
0.6579286352978431,1.1108665119193193,0.6930420410259408,0.9266415668305792,0.6761873058360116,0.8905329909120792,0.6655010316431643,0.801660601096187,0.6822284324927557,1.0683824225563905,0.3530710988913885,0.6859898797385211,0.10968217999378668,0.8580156139666291,0.5559946013891502,0.8296615038739321,0.7118246255998761,1.4128849214423438,0.6998861609758908,0.2262410079888486,0.3557826759515931,0.9885542916541049,0.4886346414835746,1.930465104116404
0.6753504100881138,1.1346178139573726,0.7114269973141256,1.0142152127083428,0.6954733149131255,0.910710038558725,0.6839898571815511,0.8197659676085962,0.6995835213015897,1.1913195400763927,0.3619350130715207,0.641455618763803,0.1125230598811501,0.8865992026989135,0.557994087235736,0.5995587770655378,0.7259257683939,1.4620615147263811,0.7153695766992512,0.19703254998060535,0.3640936425416562,0.8640272677805446,0.4990857947000117,1.9642642294823651
0.6927721848783848,1.1609469184206929,0.7298119536023104,1.1079091598751662,0.7147593239902393,0.928783410563513,0.7024786827199377,0.8405600068235232,0.7169386101104236,1.319680727999614,0.37079892725165303,0.5926898948925163,0.11536393976851356,0.9280036649147682,0.5599935730823217,0.423426148489953,0.7400269111879236,1.510285837501561,0.7308529924226113,0.17306346334968234,0.37240460913171924,0.7532469002161201,0.5095369479164488,1.997712799785499
0.7101939596686555,1.1890583875517098,0.7481969098904953,1.2062807064926657,0.7340453330673532,0.9438164781891069,0.7209675082583246,0.8626202288510204,0.7342936989192574,1.4509569465313998,0.37966284143178525,0.5411330049965812,0.11820481965587701,0.9815304369679713,0.5619930589289075,0.2931410328715365,0.7541280539819475,1.5565807755862466,0.7463364081459714,0.15426095220446737,0.3807155757217824,0.6574672348587994,0.5199881011328858,2.030705793498791
0.7276157344589262,1.2177858633930652,0.7665818661786801,1.3074089346736346,0.7533313421444671,0.9548920604868566,0.7394563337967112,0.884336809356022,0.7516487877280913,1.5820466478281234,0.38852675561191746,0.48853193095958947,0.12104569954324043,1.0455937026244706,0.5639925447754932,0.20057798645261563,0.7682291967759713,1.599688548795104,0.7618198238693314,0.14053569231535545,0.3890265423118454,0.5774044492329309,0.5304392543493229,2.062757219875431
0.745037509249197,1.2456357675945189,0.7849668224668649,1.4089044320865736,0.7726173512215809,0.9611514937744762,0.7579451593350978,0.9040040481338858,0.7690038765369251,1.7093095864379855,0.3973906697920497,0.43676812644624396,0.12388657943060385,1.1177074561959626,0.5659920306220789,0.1383773720563123,0.782330339569995,1.6380842239249669,0.7773032395926918,0.131764315095551,0.39733750890190844,0.5132047268218107,0.54089040756576,2.0929235078700197
0.7624592840394677,1.2708643196442089,0.8033517787550497,1.5079563088506485,0.7919033602986948,0.961835291307343,0.7764339848734846,0.9199222502172124,0.786358965345759,1.8286855021897834,0.4062545839721819,0.3876827553481062,0.1267274593179673,1.1945719195369933,0.5679915164686646,0.10044547644314775,0.7964314823640188,1.670026554671688,0.7927866553160519,0.12775778175268196,0.4056484754919716,0.4644369632723106,0.5513415607821971,2.1197775805784174
0.7798810588297387,1.291582111535191,0.8217367350432345,1.6014202642264392,0.8111893693758087,0.9563228777788014,0.7949228104118712,0.9305024744371002,0.8037140541545928,1.9358776642853637,0.4151184981523142,0.3429154697539559,0.12956833920533076,1.2722535370190922,0.5699910023152504,0.08220037317442916,0.8105326251580427,1.6936451411575508,0.808270071039412,0.1282235562377991,0.4139594420820346,0.4301122780847674,0.5617927139986342,2.141443513866342
0.7973028336200094,1.3058778527297477,0.8401216913314193,1.6859476305342551,0.8304753784529225,0.9441686104881866,0.813411635950258,0.9343661128992692,0.8210691429634269,2.026591807888305,0.42398241233244643,0.30377032648407226,0.13240921909269418,1.3464408715677958,0.5719904881618362,0.08059649347807282,0.8246337679520663,1.7070582871267819,0.823753486762772,0.13273065949181248,0.42227040867209775,0.40873125439984065,0.5722438672150713,2.1556942146328963
0.8147246084102802,1.3119511199120608,0.8585066476196042,1.7581507907648886,0.8497613875300364,0.9251312683900852,0.8319004614886446,0.9304315129947401,0.8384242317722608,2.0968117919867493,0.43284632651257865,0.2711189782964633,0.1352500989800576,1.4127492857377901,0.5739899740084219,0.09396574867895358,0.8387349107460902,1.708511665991863,0.8392369024861324,0.14068614194602086,0.4305813752621608,0.39835851827143054,0.5826950204315083,2.1601062485653966
0.8321463832005509,1.3082431047143088,0.876891603907789,1.8147956130757217,0.8690473966071502,0.899194433800327,0.8503892870270314,0.9179808408466947,0.8557793205810946,2.1430860442729642,0.44171024069271086,0.24534727295603473,0.13809097886742105,1.4670416827993418,0.5759894598550076,0.12171057313478771,0.852836053540114,1.696524592254059,0.8547203182094925,0.1513295781043323,0.4388923418522239,0.3967226268758985,0.5931461736479454,2.152257982403178
0.8495681579908216,1.2935544659963487,0.8952765601959738,1.8530071745941425,0.8883334056842641,0.8665757106667017,0.868878112565418,0.8967020362618019,0.8731344093899285,2.1627949509710356,0.4505741548728431,0.22634725075395026,0.1409318587547845,1.505731489343752,0.5779889457015933,0.16388159595446625,0.8669371963341377,1.6700288464491315,0.8702037339328526,0.16374931994991418,0.44720330844228695,0.40133726922190166,0.6035973268643825,2.129950763837762
0.8669899327810926,1.2671404193861502,0.9136615164841586,1.8704717151789636,0.907619414761378,0.827723485338267,0.8873669381038046,0.8667028675396221,0.8904894981987623,2.1543696342040666,0.4594380690529754,0.21355257534770197,0.14377273864214793,1.5260374071232186,0.5799884315481791,0.2206754231646765,0.8810383391281615,1.6284849548340221,0.8856871496562126,0.17692092738989948,0.4555142750323501,0.4096376186187915,0.6140484800808196,2.0914289327341242
0.8844117075713633,1.2287750464283538,0.9320464727723436,1.8656160785481055,0.9269054238384918,0.783300875337041,0.9058557636421914,0.828496537679339,0.9078445870075962,2.1174371142195145,0.4683019832331076,0.20601190452699583,0.14661361852951135,1.5261664740622254,0.5819879173947649,0.291898407666954,0.8951394819221854,1.571962670321643,0.901170565379573,0.1897648827133917,0.4638252416224131,0.41912356998801215,0.6244996332972567,2.0355736716520116
0.9018334823616341,1.1787793443821155,0.9504314290605285,1.8377463146139426,0.9461914329156057,0.7341575371367377,0.924344589180578,0.7829607610305342,0.9251996758164303,2.052874986074138,0.47716589741323984,0.20249177767812304,0.1494544984168748,1.5054113687849406,0.5839874032413506,0.3764580691064413,0.909240624716209,1.5011759569336993,0.9166539811029331,0.20121780422642743,0.47213620821247615,0.4274999068578725,0.6349507865136937,1.962048225754652
0.9192552571519048,1.1180105811389942,0.9688163853487133,1.7871298229472217,0.9654774419927198,0.681291008261906,0.9428334147189649,0.7312744563244675,0.9425547646252641,1.9627691446283935,0.48602981159337205,0.2015984007961559,0.15229537830423825,1.4641581437406535,0.5859868890879363,0.4719586662416766,0.9233417675102329,1.417467608920326,0.9321373968262932,0.2103092546557148,0.4804471748025393,0.43280256814407353,0.6454019397301308,1.8713775172413274
0.9366770319421756,1.04781382930747,0.9872013416368981,1.7150102717254816,0.9847634510698337,0.6258001331268077,0.9613222402573515,0.6748379543466658,0.959909853434098,1.8502791282065303,0.49489372577350427,0.20190637957067173,0.15513625819160168,1.4038101998878003,0.587986374934522,0.5744826897368518,0.9374429103042567,1.3227441061764105,0.9476208125496532,0.21623516655668146,0.4887581413926023,0.4335004610326552,0.6558530929465679,1.7649528660307587
0.9540988067324463,0.9699398403280574,1.005586297925083,1.6235510402139421,1.0040494601469474,0.5688337694895548,0.9798110657957381,0.6151837241462633,0.9772649422429318,1.719425674238395,0.5037576399536365,0.20208212307661322,0.1579771380789651,1.3266421357377882,0.5899858607811078,0.6786278163961197,0.9515440530982804,1.2193666903825937,0.9631042282730136,0.21841904294876496,0.49706910798266546,0.4285638759288822,0.666304246163005,1.6449613065012247
0.9715205815227173,0.8864363628188848,1.0239712542132677,1.515710317326392,1.0233354692240613,0.5115383223464093,0.9982998913341249,0.5538849916153351,0.9946200310517657,1.5748227363433782,0.5126215541337689,0.2009904314687547,0.16081801796632855,1.2356023819293322,0.5919853466276935,0.7778353529405635,0.9656451958923042,1.1100092288258008,0.9785876439963737,0.2165534518198409,0.5053800745727285,0.41749345774757846,0.6767553993794421,1.5142476213260756
0.988942356312988,0.7995222911409896,1.0423562105014526,1.3950582674385927,1.0426214783011751,0.45500766880507293,1.0167887168725116,0.49246926116984424,1.0119751198605995,1.4213806475402688,0.521485468313901,0.1977747326504463,0.163658897853692,1.134086033117314,0.5939848324742792,0.8649943257787829,0.9797463386863281,0.9974966309209792,0.9940710597197338,0.21061675867974863,0.5136910411627916,0.4003075782622303,0.6872065525958791,1.3761245212649553
1.0063641311032587,0.7114553809948467,1.0607411667896374,1.2655528389306738,1.061907487378289,0.4002387248976138,1.0352775424108982,0.43234274438454345,1.0293302086694334,1.2640080560576512,0.5303493824940333,0.19190444919477342,0.16649977774105543,1.0256992128564062,0.5959843183208651,0.9332453652052572,0.9938474814803517,0.8846390287371949,1.0095544754430938,0.20086319961298724,0.5220020077528547,0.3774903232173991,0.6976577058123162,1.234151452924343
1.0237859058935295,0.6244045158995531,1.0791261230778222,1.1312949730601882,1.0811934964554029,0.34809530590577054,1.0537663679492848,0.3747302074911274,1.0466852974782674,1.1073379782487565,0.5392132966741654,0.18318678127202218,0.16934065762841885,0.9140341599103956,0.5979838041674508,0.9768557872621768,1.0079486242743756,0.7740765263126841,1.0250378911664542,0.1877878216671264,0.5303129743429177,0.34990651432915,0.7081088590287533,1.091904763763324
1.0412076806838002,0.5403366133991577,1.097511079366007,0.996285596459888,1.1004795055325167,0.2992821200445189,1.0722551934876718,0.32063297501941884,1.0640403862871013,0.9554984885544031,0.5480772108542977,0.17174432992333466,0.1721815375157823,0.8024706558965979,0.5999832900140365,0.9920078782428324,1.0220497670683995,0.6681472311420733,1.0405213068898143,0.1720709814124266,0.5386239409329808,0.3186935860683071,0.7185600122451904,0.9527612877097436
1.0586294554740712,0.4609263361261772,1.1158960356541918,0.8642056702507148,1.1197655146096306,0.25432980691459106,1.0907440190260584,0.27080598578435283,1.0813954750959351,0.8119421155030023,0.55694112503443,0.15796388602612824,0.17502241740314575,0.6940150749106186,0.6019827758606222,0.9773476205461016,1.036150909862423,0.5687878991824711,1.0560047226131744,0.15450950538985866,0.5469349075230439,0.2851422129548873,0.7290111654616275,0.8197141578138627
1.076051230264342,0.3874940751310787,1.1342809919423766,0.7382369649235324,1.1390515236867444,0.213590990474698,1.109232844564445,0.22575309105150404,1.098750563904769,0.6793409096455967,0.5658050392145622,0.14242479136724231,0.17786329729050918,0.5911837798709123,0.6039822617072079,0.9341829961253423,1.050252052656447,0.4774723951160074,1.0714881383365344,0.13594291768484298,0.555245874113107,0.25057804791194077,0.7394623186780646,0.6952344707606717
1.0934730050546126,0.32097455985433254,1.1526659482305615,0.6209357453179548,1.1583375327638583,0.17724645908083111,1.1277216701028316,0.18573837528011872,1.1161056527136028,0.559547282386261,0.5746689533946945,0.12581707244985035,0.1807041771778726,0.49593323452410437,0.6059817475537936,0.8662907779874408,1.0643531954504708,0.3951888882902962,1.0869715540598948,0.11718317040128753,0.56355684070317,0.2162557816928389,0.7499134718945016,0.5811861970891008
1.1108947798448834,0.2619153258920027,1.1710509045187463,0.5141650477753317,1.1776235418409722,0.14531989234072898,1.1462104956412182,0.15081027488224263,1.1334607415224367,0.4536147912199377,0.5835328675748266,0.10885981181198846,0.18354505706523605,0.40963532950196624,0.6079812334003795,0.7793709424145954,1.0784543382444944,0.32245282461999514,1.1024549697832549,0.09895514107822583,0.5718678072932332,0.18327423656812605,0.7603646251109387,0.47879537805487177
1.1283165546351541,0.2105015239441229,1.189435860806931,0.4190846668728332,1.196909550918086,0.11769907980758511,1.1646993211796053,0.12083471644690026,1.1508158303312708,0.3618685474646976,0.5923967817549589,0.09222899381171094,0.1863859369525995,0.33309322027552296,0.6099807192469652,0.680257743417592,1.0925554810385183,0.2593496671210161,1.117938385506615,0.08185306257566635,0.5801787738832962,0.15251784055982992,0.7708157783273758,0.38866900643804025
1.1457383294254249,0.16660148679856013,1.2078208170951161,0.33619222271822163,1.2161955599952,0.09416134312604706,1.1831881467179919,0.09553338108506702,1.1681709191401046,0.2840120940841657,0.601260695935091,0.07650165064616343,0.18922681683996292,0.2665905624693684,0.6119802050935509,0.5760385336003881,1.1066566238325422,0.20559944311478734,1.133421801229975,0.06631544307225158,0.5884897404733592,0.12462617045542623,0.7812669315438129,0.3108546746790144
1.1631601042156958,0.1298262688461109,1.226205773383301,0.26540441938978043,1.2354815690723138,0.07440087438499265,1.2016769722563785,0.0745234661217566,1.1855260079489385,0.21925647588622726,0.6101246101152233,0.06212004334672518,0.19206769672732635,0.20996547763680196,0.6139796909401367,0.47323660800832124,1.1207577666265658,0.1606343489185527,1.1489052169533354,0.05261838464125287,0.5968007070634224,0.09998986799588228,0.79171808476025,0.24492943443631177
1.1805818790059666,0.09959607673392595,1.2445907296714858,0.2061651993608913,1.2547675781494276,0.05805590684747786,1.220165797794765,0.05735586648399009,1.2028810967577723,0.1664576536216177,0.6189885242953557,0.049376422200094756,0.19490857661468977,0.16269991772613043,0.6159791767867224,0.3771845393447191,1.1348589094205896,0.12368094852095672,1.1643886326766955,0.04088494215694593,0.6051116736534854,0.07876857465110249,0.802169237976687,0.1901054059948679
1.1980036537962373,0.07520703062716659,1.2629756859596706,0.15756699443853917,1.2740535872265415,0.04473398951524876,1.2386546233331517,0.043549427033931463,1.2202361855666062,0.12425010984754556,0.6278524384754878,0.03841615241161846,0.19774945650205325,0.12401529125505804,0.6179786626333081,0.2916608826287026,1.1489600522146135,0.09383963936167106,1.1798720484000556,0.03110658289182886,0.6134226402435485,0.06092486625607095,0.8126203911931241,0.1453403147613004
1.215425428586508,0.05589284222755748,1.2813606422478554,0.11847243346284093,1.2933395963036554,0.03403408445560547,1.2571434488715387,0.03261971524335725,1.23759127437544,0.09116707904281082,0.6367163526556201,0.029255042784542874,0.20059033638941667,0.09296617311142248,0.6199781484798939,0.21880197672783705,1.1630611950086374,0.07015575123612829,1.1953554641234156,0.02317205061083909,0.6217336068336116,0.04626756762285262,0.8230715444095612,0.10944294963333401
1.2328472033767788,0.04087752034458163,1.2997455985360402,0.08762625154276522,1.3126256053807692,0.025564685289671943,1.2756322744099253,0.024101535936436092,1.254946363184274,0.06574088808874334,0.6455802668357522,0.02180574955907336,0.2034312162767801,0.068525477021895,0.6219776343264796,0.1592476562629556,1.177162337802661,0.051678582549991046,1.210838879846776,0.016898979763420488,0.6300445734236747,0.03449817670243917,0.8335226976259983,0.08116607917003893
1.2502689781670497,0.02941686017182929,1.318130554824225,0.06375021839924618,1.331911614457883,0.018957613494848775,1.294121099948312,0.0175650836720315,1.272301451993108,0.04658000754988344,0.6544441810158845,0.015908108317598712,0.20627209616414358,0.04965640221101378,0.6239771201730654,0.11244589613210279,1.1912634805966849,0.03750658238220355,1.226322295570136,0.012064285404592394,0.6383555400137377,0.02525518741493955,0.8439738508424354,0.059282166430275694
1.2676907529573205,0.020828013050663924,1.3365155111124098,0.04561713358760666,1.351197623534997,0.013877545212242244,1.3126099254866985,0.012626157602253612,1.2896565408019418,0.03242223864632593,0.6633080951960169,0.011358975394013711,0.209112976051507,0.035368522428193064,0.6259766060196511,0.07703053656189461,1.2053646233907087,0.026818542763275655,1.2418057112934962,0.008430433741336476,0.6466665066038009,0.018152568053015173,0.8544250040588725,0.04263989599312544
1.2851125277475912,0.014507704127304564,1.3549004674005947,0.03210288113974899,1.3704836326121108,0.010027628966264841,1.3310987510250851,0.008951228633076442,1.3070116296107757,0.02216573857894682,0.672172009376149,0.00793834745868875,0.21195385593887042,0.024757324000908337,0.6279760918662368,0.051195405658975554,1.2194657661847323,0.01889193984032401,1.2572891270168562,0.0057659197703943356,0.6549774731938639,0.01281022981449108,0.8648761572753096,0.03020177821171148
1.302534302537862,0.009940573428321517,1.3732854236887795,0.022217891032909873,1.3897696416892251,0.0071517630632268875,1.3495875765634722,0.00625835251834871,1.3243667184196095,0.014881174556398303,0.6810359235562813,0.005429871029148013,0.21479473582623385,0.017028122292632664,0.6299755777128225,0.03301017347865867,1.2335669089787562,0.013110402568422223,1.2727725427402163,0.0038594198220092465,0.6632884397839269,0.008875762587395633,0.8753273104917467,0.021064761510150836
1.3199560773281327,0.006699639562488894,1.3916703799769643,0.015120969491572758,1.409055650766339,0.005034212622337748,1.3680764021018588,0.004314985261550238,1.3417218072284434,0.009809165384231737,0.6898998377364134,0.0036350981512781317,0.21763561571359727,0.01150646582077408,0.6319750635594084,0.020649682441150848,1.24766805177278,0.008962708947758777,1.2882559584635767,0.002527993623980325,0.6715994063739901,0.006037859499680364,0.8857784637081838,0.014466816432053239
1.3373778521184037,0.004441059743639688,1.4100553362651491,0.01011932422973998,1.4283416598434524,0.0034972724127650067,1.3865652276402454,0.002933709416336982,1.3590768960372774,0.006347387352292015,0.6987637519165457,0.0023818211562202448,0.22047649560096072,0.007637827907546,0.6339745494059941,0.012532211060092441,1.2617691945668037,0.0060357769391952,1.3037393741869368,0.0016203084959185096,0.6799103729640532,0.0040326230985385765,0.8962296169246209,0.009782902494345535

